Robust finite element solvers for distributed hyperbolic optimal control problems

We propose, analyze, and test new robust iterative solvers for systems of linear algebraic equations arising from the space-time finite element discretization of reduced optimality systems defining the approximate solution of hyperbolic distributed, tracking-type optimal control problems with both the standard $L^2$ and the more general energy regularizations. In contrast to the usual time-stepping approach, we discretize the optimality system by space-time continuous piecewise-linear finite element basis functions which are defined on fully unstructured simplicial meshes. If we aim at the asymptotically best approximation of the given desired state $y_d$ by the computed finite element state $y_{\varrho h}$, then the optimal choice of the regularization parameter $\varrho$ is linked to the space-time finite element mesh-size $h$ by the relations $\varrho=h^4$ and $\varrho=h^2$ for the $L^2$ and the energy regularization, respectively. For this setting, we can construct robust (parallel) iterative solvers for the reduced finite element optimality systems. These results can be generalized to variable regularization parameters adapted to the local behavior of the mesh-size that can heavily change in the case of adaptive mesh refinements. The numerical results illustrate the theoretical findings firmly.

==> 2d_continuous_exact.dat <==
N&err
35937&0.0022491
274625&0.00079518
2146689&0.00028114


==> 2d_discontinuous.dat <==
N&err
125&0.259931
729&0.203373
4913&0.152015
35937&0.109824
274625&0.0785668
2146689&0.0558805


==> 2d_discontinuous_energy.dat <==
N&err
125&0.2502
729&0.1944
4913&0.1485
35937&0.1093
274625&0.07895
2146689&0.05648


==> 2d_discontinuous_exact.dat <==
N&err
35937&0.054912
274625&0.038829
2146689&0.027456


==> 2d_discontinuous_exact_energy.dat <==
N&err
35937&0.054912
274625&0.038829
2146689&0.027456


==> 2d_linear.dat <==
N&err
125&0.0545680
729&0.0378010
4913&0.0134327
35937&0.00449826
274625&0.00162177
2146689&0.000575956


==> 2d_linear_energy.dat <==
N&err
125&0.04817
729&0.03146
4913&0.01541
35937&0.006295
274625&0.002445
2146689&0.0009191


==> 2d_smooth.dat <==
N&err
125&0.102244
729&0.0253998
4913&0.00537383
35937&0.00107115
274625&0.000206613
2146689&0.0000399829


==> 2d_smooth_energy.dat <==
N&err
125&0.08082
729&0.03749
4913&0.01550
35937&0.005994
274625&0.00272
2146689&0.0008273


==> 2d_smooth_exact.dat <==
N&err
35937&0.00042846
274625&0.00010711
2146689&0.000026777


==> 2d_smooth_exact_energy.dat <==
N&err
35937&0.002846
274625&0.0010062
2146689&0.00035575


==> 3d_continuous_exact.dat <==
N&err
700161&0.0064230
2051841&0.0042918
4144513&0.0032971


==> 3d_discontinuous.dat <==
N&err
178&0.250111
235&0.25928
315&0.182984
715&0.196847
1493&0.173371
2185&0.176671
3465&0.1629383
9225&0.155408
19057&0.139033
26593&0.132979
47073&0.125707
134113&0.114404
273281&0.103056
372481&0.0983302
700161&0.0923971
2051841&0.0823223
4144513&0.0748984


==> 3d_discontinuous_exact.dat <==
N&err
700161&0.061598
2051841&0.053852
4144513&0.049321


==> 3d_linear.dat <==
N&err
178&0.0595704
235&0.0287975
315&0.0238013
715&0.0221697
1493&0.0216056
2185&0.0204667
3465&0.0194925
9225&0.0168419
19057&0.0137228
26593&0.0108615
47073&0.00904634
134113&0.00589622
273281&0.00421974
372481&0.00373168
700161&0.00321152
2051841&0.00240330
4144513&0.00168525


==> 3d_smooth.dat <==
N&err
178&0.103365
235&0.102771
315&0.096605
715&0.0719274
1493&0.050756
2185&0.0435858
3465&0.0357852
9225&0.0205994
19057&0.0126148
26593&0.0103614
47073&0.00792645
134113&0.00442032
273281&0.00277921
372481&0.00224648
700161&0.00172242
2051841&0.000957030
4144513&0.000595145


==> 3d_smooth_exact.dat <==
N&err
700161&0.00086121
2051841&0.00050309
4144513&0.00035397


==> energy3d_continuous_exact.dat <==
N&err
1400322&0.0027718
4103682&0.0018521
8289026&0.0014228


==> energy3d_discontinuous.dat <==
N&err
356&0.233680
470&0.230151
630&0.167246
1430&0.186407
2986&0.165144
4370&0.170120
6930&0.154990
18450&0.148326
38114&0.134009
53186&0.128049
94146&0.121370
268226&0.110256
546562&0.100641
744962&0.0960563
1400322&0.0904470
4103682&0.0805870
8289026&0.0737347


==> energy3d_discontinuous_exact.dat <==
N&err
1400322&0.064605
4103682&0.056481
8289026&0.051729


==> energy3d_linear.dat <==
N&err
356&0.0593753
470&0.0258748
630&0.0207337
1430&0.0198744
2986&0.0197117
4370&0.0185535
6930&0.0177217
18450&0.0155234
38114&0.0126149
53186&0.0103902
94146&0.00908623
268226&0.00673680
546562&0.00534458
744962&0.00490945
1400322&0.00415766
4103682&0.00293446
8289026&0.00218453


==> energy3d_smooth.dat <==
N&err
356&0.0915164
470&0.0881830
630&0.0801622
1430&0.0611678
2986&0.0484335
4370&0.0437331
6930&0.0380094
18450&0.0274294
38114&0.0211287
53186&0.0189329
94146&0.0157010
268226&0.0109696
546562&0.00846183
744962&0.00756432
1400322&0.00614584
4103682&0.00414500
8289026&0.00320097


==> energy3d_smooth_exact.dat <==
N&err
1400322&0.0092188
4103682&0.0061599
8289026&0.0047323


==> tab-p-y-H1interpolation-ydsin-rho2-i.dat <==
level&M&N&h_min&h_max&rho&erryL2&eocyL2&pH1&eocp&erryH1&eocyH1
0&65280&131072&0.00276213586400995&0.00276213586400995&6.103515625e-05&0.0353291491085882&0&0.00534710363331593&0&0.415594804623198&0
1&65280&131072&0.00276213586400995&0.00276213586400995&3.0517578125e-05&0.0271081098767511&0.38213447856888&0.00346076583446732&0.627666310334918&0.375008867965493&0.148252907208671
2&65280&131072&0.00276213586400995&0.00276213586400995&1.52587890625e-05&0.0208262374763637&0.38032230243921&0.00224100583761041&0.626944920903344&0.339930619936849&0.1416843905235
3&65280&131072&0.00276213586400995&0.00276213586400995&7.62939453125e-06&0.0160153311168862&0.37894859565065&0.00145166024521875&0.626442570611779&0.309148750018195&0.136939149043043
4&65280&131072&0.00276213586400995&0.00276213586400995&3.814697265625e-06&0.0123242701992226&0.377951408425495&0.000940564037065463&0.626105760127484&0.281814024442056&0.133557763373665
5&65280&131072&0.00276213586400995&0.00276213586400995&1.9073486328125e-06&0.0094884302859555&0.377260877190745&0.000609500734573933&0.625898211495587&0.257318600047517&0.131187664207977
6&65280&131072&0.00276213586400995&0.00276213586400995&9.5367431640625e-07&0.00730736054998824&0.376819042780547&0.00039499403743285&0.62579708410145&0.235215495840562&0.12957263768079
7&65280&131072&0.00276213586400995&0.00276213586400995&4.76837158203125e-07&0.00562855736768181&0.376585194153249&0.00025598149488602&0.625791355112671&0.215165649085278&0.128535335195778
8&65280&131072&0.00276213586400995&0.00276213586400995&2.38418579101562e-07&0.00433558822352104&0.37653745656073&0.000165882136416897&0.625880987250078&0.196902978104431&0.127962840122127
9&65280&131072&0.00276213586400995&0.00276213586400995&1.19209289550781e-07&0.00333931992759957&0.376673422737491&0.000107480975604457&0.626077211265815&0.180211168369714&0.127796508571359


==> tab-p-y-H1interpolation-ydsin.dat <==
level   &M      &N          &h_min              &h_max                  &rho&erryL2&eocyL2&pH1&eocp&erryH1&eocyH1
0       &65280  &131072     &0.00276213586400995&0.00276213586400995    &0.01&0.265427618556167&0&0.103156373359559&0&1.38256168699807&0
1       &65280  &131072     &0.00276213586400995&0.00276213586400995    &0.001&0.105690754938428&1.32846930962472&0.031141586693276&1.72791860061765&0.688843147511488&1.00509643422273
2       &65280  &131072     &0.00276213586400995&0.00276213586400995    &0.0001&0.042707279497539&1.30729528103047&0.00729255365013202&2.09434645301747&0.448809826052011&0.618071250536769
3       &65280  &131072     &0.00276213586400995&0.00276213586400995    &1e-05&0.017742902416334&1.26723997195649&0.0017197435100567&2.08423068360708&0.320714165854664&0.484816183424078
4       &65280  &131072     &0.00276213586400995&0.00276213586400995    &1e-06&0.00743909441094412&1.25404311521014&0.00040689423064631&2.07946768153346&0.236659211635297&0.438477000526469
5       &65280  &131072     &0.00276213586400995&0.00276213586400995    &1e-07&0.00312536323712336&1.2511031343502&9.62812528690745e-05&2.07932700432693&0.176207095399667&0.425539059104852
6       &65280  &131072     &0.00276213586400995&0.00276213586400995    &1e-08&0.00130865821471281&1.25593551847252&2.27122539356824e-05&2.08378403074137&0.13081606845467&0.429732257542397
7       &65280  &131072     &0.00276213586400995&0.00276213586400995    &1e-09&0.000540340549918594&1.27614749612828&5.29973413017465e-06&2.0994789929524&0.0951686069511396&0.45898210281319
8       &65280  &131072     &0.00276213586400995&0.00276213586400995    &1e-10&0.000212826725029723&1.3441896292508&1.19423022801343e-06&2.14983899496409&0.0645990490147898&0.558972826865404
9       &65280  &131072     &0.00276213586400995&0.00276213586400995    &1e-11&7.13872169825419e-05&1.57594165900837&2.41113400621674e-07&2.30829725085966&0.0355867574546091&0.860172441330147


==> tab-p-y-H1interpolation-ydsint-rho2-i.dat <==
level&M&N&h_min&h_max&rho&erryL2&eocyL2&pH1&eocp&erryH1&eocyH1
0&65280&131072&0.00276213586400995&0.00276213586400995&6.103515625e-05&0.00909971867679954&0&0.000968016791893705&0&0.193763907399559&0
1&65280&131072&0.00276213586400995&0.00276213586400995&3.0517578125e-05&0.0061415248672247&0.567225040219711&0.000536722752434456&0.850855026425438&0.153626364413066&0.334874039735475
2&65280&131072&0.00276213586400995&0.00276213586400995&1.52587890625e-05&0.00411953135136073&0.576116682018255&0.00029621474527513&0.857533588947648&0.121242537383696&0.3415298732587
3&65280&131072&0.00276213586400995&0.00276213586400995&7.62939453125e-06&0.00274822969583368&0.583977632975252&0.000162948120406551&0.862230747535855&0.0953330275943233&0.346847931032846
4&65280&131072&0.00276213586400995&0.00276213586400995&3.814697265625e-06&0.00182473992832466&0.590811730968843&8.94169508605468e-05&0.865792455215982&0.0747586303838778&0.350735975945192
5&65280&131072&0.00276213586400995&0.00276213586400995&1.9073486328125e-06&0.00120675140181291&0.596562355367366&4.89754855465641e-05&0.868488554924242&0.0585262148470711&0.35315716229509
6&65280&131072&0.00276213586400995&0.00276213586400995&9.5367431640625e-07&0.000795409710571943&0.601358422512821&2.67874533762768e-05&0.870502361663816&0.0457947795792282&0.353899829862739
7&65280&131072&0.00276213586400995&0.00276213586400995&4.76837158203125e-07&0.000522842958185232&0.605320493340618&1.46363686040113e-05&0.871999779637577&0.0358681707863925&0.352478973998108
8&65280&131072&0.00276213586400995&0.00276213586400995&2.38418579101562e-07&0.000342907698018077&0.608557389664371&7.99096637181079e-06&0.873115765941815&0.0281798475450638&0.348040365674413
9&65280&131072&0.00276213586400995&0.00276213586400995&1.19209289550781e-07&0.000224492090872648&0.611155674073999&4.36024612359353e-06&0.873960409826656&0.0222747191075783&0.339256567642648


==> tab-p-y-H1interpolation-ydsint.dat <==
level&M&N&h_min&h_max&rho&erryL2&eocyL2&pH1&eocp&erryH1&eocyH1
0&65280&131072&0.00276213586400995&0.00276213586400995&0.01&0.124622836400252&0&0.0579652175501357&0&0.759599637945898&0
1&65280&131072&0.00276213586400995&0.00276213586400995&0.001&0.0383515205341589&1.70021277501486&0.0104341544573743&2.4738737652996&0.444810241185872&0.772049213195592
2&65280&131072&0.00276213586400995&0.00276213586400995&0.0001&0.0119789891198644&1.67877761037094&0.00146806171675162&2.82932917001711&0.227815017998179&0.965327149273629
3&65280&131072&0.00276213586400995&0.00276213586400995&1e-05&0.00322062273843823&1.89509458803853&0.00020583235468083&2.834370938149&0.104752531612138&1.12087774462322
4&65280&131072&0.00276213586400995&0.00276213586400995&1e-06&0.000818501530958379&1.9762826540103&2.79176972002169e-05&2.88221792611405&0.0465694552637094&1.16952919900034
5&65280&131072&0.00276213586400995&0.00276213586400995&1e-07&0.000201586159977176&2.02158852206201&3.73925985587125e-06&2.90035530696994&0.0210160500672471&1.1478924640693
6&65280&131072&0.00276213586400995&0.00276213586400995&1e-08&4.89675205586609e-05&2.04149954011353&4.98196710129268e-07&2.90796533342855&0.0109074109221116&0.94618285090894
7&65280&131072&0.00276213586400995&0.00276213586400995&1e-09&1.22088796193293e-05&2.00389433427948&6.60932646003656e-08&2.91414033180466&0.00777707439398507&0.488009247156381
8&65280&131072&0.00276213586400995&0.00276213586400995&1e-10&4.27854306872491e-06&1.51273929536482&8.7465546716071e-09&2.91771651137553&0.00708798869866334&0.133851235780106
9&65280&131072&0.00276213586400995&0.00276213586400995&1e-11&3.26592751207868e-06&0.389626842785114&1.19102902341635e-09&2.87650627155153&0.00697149642771433&0.0239079406133012


==> tab-p-y-H1interpolation-ydwave-rho2-i.dat <==
level&M&N&h_min&h_max&rho&erryL2&eocyL2&pH1&eocp&erryH1&eocyH1
0&65280&131072&0.00276213586400995&0.00276213586400995&6.103515625e-05&0.0503216432584613&0&0.00472184843864891&0&1.12897052706266&0
1&65280&131072&0.00276213586400995&0.00276213586400995&3.0517578125e-05&0.041579110327849&0.275320145297616&0.00349260064901905&0.435050043338166&0.98934178755397&0.190466904014286
2&65280&131072&0.00276213586400995&0.00276213586400995&1.52587890625e-05&0.032937411825039&0.336131694450199&0.0025026262963516&0.480858814249096&0.831835814441474&0.250170213313281
3&65280&131072&0.00276213586400995&0.00276213586400995&7.62939453125e-06&0.0247361119551333&0.413108440596056&0.00172174009816835&0.539575497235094&0.663607674575065&0.32596823006899
4&65280&131072&0.00276213586400995&0.00276213586400995&3.814697265625e-06&0.0174608924324683&0.50249145648601&0.0011261632225324&0.612451437802128&0.498495111134317&0.412751215231375
5&65280&131072&0.00276213586400995&0.00276213586400995&1.9073486328125e-06&0.0115481640551168&0.596463789517206&0.000696549953092288&0.693117217675026&0.352787389983524&0.498780361632464
6&65280&131072&0.00276213586400995&0.00276213586400995&9.5367431640625e-07&0.00718048418018466&0.685510474600056&0.000408021793024518&0.771580608787614&0.238694199069189&0.563635488834485
7&65280&131072&0.00276213586400995&0.00276213586400995&4.76837158203125e-07&0.00424734497810589&0.757519836175761&0.000228200700594083&0.838342989829023&0.159861702185934&0.578339149303792
8&65280&131072&0.00276213586400995&0.00276213586400995&2.38418579101562e-07&0.00243217321291567&0.80431531475767&0.000123360730187436&0.8874200109391&0.111274396521561&0.522702679461137
9&65280&131072&0.00276213586400995&0.00276213586400995&1.19209289550781e-07&0.00136855655800551&0.829590919505349&6.52117642386391e-05&0.919679053843818&0.0841329934792212&0.40337809472789


==> tab-p-y-H1interpolation-ydwave.dat <==
level&M&N&h_min&h_max&rho&erryL2&eocyL2&pH1&eocp&erryH1&eocyH1
0&65280&131072&0.00276213586400995&0.00276213586400995&0.01&0.103394586782153&0&0.0262611167489215&0&1.58527366425175&0
1&65280&131072&0.00276213586400995&0.00276213586400995&0.001&0.0816766898792495&0.340164351168639&0.0136624710822019&0.94270982555151&1.47990178580437&0.099230478832401
2&65280&131072&0.00276213586400995&0.00276213586400995&0.0001&0.0564702163629092&0.532434240183803&0.00576401178166322&1.24507325280919&1.21605061358085&0.283298157231317
3&65280&131072&0.00276213586400995&0.00276213586400995&1e-05&0.0278559976430079&1.01950217291598&0.00200339810224876&1.52462415177086&0.729795104693512&0.736639898059129
4&65280&131072&0.00276213586400995&0.00276213586400995&1e-06&0.00743095282463955&1.90636887052412&0.000423908561073411&2.24062412477619&0.245365291961667&1.57256028602367
5&65280&131072&0.00276213586400995&0.00276213586400995&1e-07&0.00118097630433081&2.65356719228618&5.53414577959946e-05&2.93732054992307&0.0796579229606669&1.62304141987265
6&65280&131072&0.00276213586400995&0.00276213586400995&1e-08&0.000169665785397691&2.79921245096505&6.1066734520775e-06&3.17990204193412&0.0606212710913069&0.393993760162033
7&65280&131072&0.00276213586400995&0.00276213586400995&1e-09&3.78595149898894e-05&2.16396782781312&6.42624035422015e-07&3.24833985404181&0.0595862667572572&0.0248442410110188
8&65280&131072&0.00276213586400995&0.00276213586400995&1e-10&2.91850691168571e-05&0.375425444250893&6.67243920226432e-08&3.26768878146009&0.0595536790818085&0.000789224447019417
9&65280&131072&0.00276213586400995&0.00276213586400995&1e-11&2.8899867921531e-05&0.0141675855314336&6.97775089585386e-09&3.25738025524681&0.0595583586941461&-0.00011335971816484

